Evolution and explosions of metal enriched supermassive stars: proton rich general relativistic instability supernovae

The assembly of supermassive black holes poses a challenge primarily because of observed quasars at high redshift, but additionally because of the current lack of observations of intermediate mass black holes. One plausible scenario for creating supermassive black holes is direct collapse triggered by the merger of two gas rich galaxies. This scenario allows the creation of supermassive stars with solar metallicity, where the enhanced metallicity is enabled by extremely rapid accretion. We investigate the behavior of metal enriched supermassive stars which collapse due to the general relativistic radial instability during hydrogen burning. These stars contain both hydrogen and metals and thus may explode due to the CNO cycle (carbon-nitrogen-oxygen) and the rp process (rapid proton capture). We perform a suite of stellar evolution simulations for a range of masses and metallicities, both including and neglecting mass loss. We evaluate the stability of these supermassive stars by solving the pulsation equation in general relativity. When the stars becomes unstable, we perform 1D general relativistic hydrodynamical simulations coupled to a 153 isotope nuclear network with cooling from neutrino reactions, in order to determine if the stars explode. If the stars do explode, we post process the nucleosynthesis using a 514 isotope network which includes additional proton rich isotopes. These explosions are characterized by enhanced nitrogen and intermediate mass elements ($16\geq\rm{A}\geq25$), and suppressed light elements ($8\geq\rm{A}\geq14$), and we comment on recent observations of super-solar nitrogen in GN-z11.

==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
